CXL Coherence Writes Back What Surviving Hosts See, Leaving Flushes Only for Ordering

Hosts that share memory over Compute Express Link (CXL) cache its lines, and a host that crashes loses the lines it has modified and not written back. Designs for such memory stop every host when one crashes, assume stored energy, or flush after each operation. We show that when a crashing host's clients die with it, the flushes a host crash requires are those that keep one line from reaching the memory device before a line it depends on, and not those that make a finished operation durable. The reason is a property that CXL requires of the fabric: a modified line is written back before another host accesses it. Whatever a surviving host has seen is then on the device, and our crash condition lets a crash drop operations that only the crashed host observed. We prove the claim for operations that take effect in a single store, and test it on small instances of models of three published designs, whose operations store several times. A lock table needs no flush to keep the locks of surviving hosts. A persistent hash index keeps every operation a survivor has observed, and in two workloads it writes fewer than half as many lines to the device as its published code does. An allocator's flush of each new reference is neither sufficient nor necessary for the survivors' safety: the allocator lacks ordering flushes, one of them when a reference changes hands.

==> data/locks_flush.dat <==
row excl other all
10 0.2736 0.4752 0.7489
9 1.5060 2.5747 4.0807
8 0.0947 4.1254 4.2201
7 0.9537 3.2995 4.2532
6 0.3488 16.6279 16.9766
5 3.5137 13.6083 17.1220
4 0.2818 10.8636 11.1454
3 3.6328 12.3361 15.9689
2 0.4544 19.2377 19.6921
1 7.1249 25.4022 32.5271


==> data/locks_share.dat <==
row one onem onep rand randm randp use usem usep
10 0.0000 0.0000 0.0000 0.0995 0.0995 0.1276 0.9441 0.3661 0.3661
9 0.0828 0.0828 0.0838 0.7125 0.2962 0.2962 20.4431 1.3915 1.3915
8 0.3404 0.1671 0.1671 0.7376 0.1336 0.1336 4.0142 0.5041 0.5041
7 0.2534 0.1144 0.1144 0.5067 0.1441 0.1441 4.0396 0.5398 0.5398
6 2.8487 0.3044 0.3044 4.2235 0.6432 0.6432 69.7284 1.2694 1.2694
5 1.9936 0.6211 0.6211 3.2710 0.6500 0.6500 68.7669 1.3092 1.3092
4 9.7278 0.9613 0.9613 10.7020 0.9453 0.9453 14.3977 0.7839 0.7839
3 8.5261 0.6134 0.6134 9.5284 0.6537 0.6537 13.1374 0.8310 0.8310
2 52.1504 1.2009 1.2009 53.0076 1.1197 1.1197 78.0883 0.4658 0.4658
1 42.5847 1.1691 1.1691 43.4185 1.1612 1.1612 67.2949 0.9867 0.9867

